Satellites of Milky Way- and M31-like galaxies with TNG50: quenched fractions, gas content, and star formation histories

We analyse the quenched fractions, gas content, and star formation histories of ~1200 satellite galaxies with $M_* \geq 5 \times 10^6~{\rm M}_\odot$ around 198 Milky Way- (MW) and Andromeda-like (M31) hosts in TNG50, the highest-resolution simulation of IllustrisTNG. Satellite quenched fractions are larger for smaller masses, for smaller distances to their host galaxy, and in the more massive M31-like compared to MW-like hosts. As satellites cross their host's virial radius, their gas content drops: most satellites within 300 kpc lack detectable gas reservoirs at $z=0$, unless they are massive like the Magellanic Clouds and M32. Nevertheless, their stellar assembly exhibits a large degree of diversity. On average, the cumulative star formation histories are more extended for brighter, more massive satellites with a later infall, and for those in less massive hosts. Based on these relationships, we can even infer infall periods for observedMWand M31 dwarfs: e.g. 0-4 Gyr ago for the Magellanic Clouds and Leo I, 4-8 and 0-2 Gyr ago for M32 and IC 10, respectively. Ram pressure stripping (in combination with tidal stripping) deprives TNG50 satellites of their gas reservoirs and ultimately quenches their star formation, even though only a few per cent of the present-day satellites around the 198 TNG50 MW/M31-like hosts appear as jellyfish. The typical time since quenching for currently quenched TNG50 satellites is $6.9^{+2.5}_{-3.3}~{\rm Gyr}$ ago. The TNG50 results are consistent with the quenched fractions and stellar assembly of observed MW and M31 satellites, however, satellites of the SAGA survey with $M_* \sim 10^{8-9}~{\rm M}_\odot$ exhibit lower quenched fractions than TNG50 and other, observed analogues.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
